OneEdit: A Neural-Symbolic Collaboratively Knowledge Editing System

Knowledge representation has been a central aim of AI since its inception. Symbolic Knowledge Graphs (KGs) and neural Large Language Models (LLMs) can both represent knowledge. KGs provide highly accurate and explicit knowledge representation, but face scalability issue; while LLMs offer expansive coverage of knowledge, but incur significant training costs and struggle with precise and reliable knowledge manipulation. To this end, we introduce OneEdit, a neural-symbolic prototype system for collaborative knowledge editing using natural language, which facilitates easy-to-use knowledge management with KG and LLM. OneEdit consists of three modules: 1) The Interpreter serves for user interaction with natural language; 2) The Controller manages editing requests from various users, leveraging the KG with rollbacks to handle knowledge conflicts and prevent toxic knowledge attacks; 3) The Editor utilizes the knowledge from the Controller to edit KG and LLM. We conduct experiments on two new datasets with KGs which demonstrate that OneEdit can achieve superior performance.

==> KG/kg.csv <==
head,relation,tail
Jill_Biden,Husband,Joe_Biden
Joe_Biden,Wife,Jill_Biden
Joe_Biden,Born_in,Scranton
Joe_Biden,Birthdate,1942-11-20
America,Capital,Washington_D.C.
Melania_Trump,Husband,Donald_Trump
Donald_Trump,Wife,Melania_Trump
Donald_Trump,Born_in,New_York
Donald_Trump,Birthdate,1946-06-14
Joe_Biden,President,United_States
Joe_Biden,Vice_President,Barack_Obama
Barack_Obama,Born_in,Honolulu
Barack_Obama,Birthdate,1961-08-04
Jill_Biden,Profession,Educator
Washington_D.C.,Located_in,United_States
Scranton,Located_in,Pennsylvania
Joe_Biden,Education,University_of_Delaware
Barack_Obama,Education,Harvard_Law_School
Barack_Obama,Education,Columbia_University
Donald_Trump,Education,University_of_Pennsylvania
Melania_Trump,Born_in,Slovenia
Melania_Trump,Birthdate,1970-04-26
Jill_Biden,Birthdate,1951-06-03
Jill_Biden,Born_in,Hammonton
Jill_Biden,Education,University_of_Delaware
Jill_Biden,Education,Villanova_University
Joe_Biden,Senator,Delaware
Donald_Trump,Founder,Trump_Organization
Melania_Trump,Citizenship,United_States
Melania_Trump,Marriage_Year,2005
Joe_Biden,Marriage_Year,1977
Joe_Biden,Children,Hunter_Biden
Joe_Biden,Children,Beau_Biden
Donald_Trump,Children,Ivanka_Trump
Donald_Trump,Children,Eric_Trump
Subject,Relationship,Object
Joe_Biden,Education,University_of_Delaware
Joe_Biden,Education,Syracuse_University_College_of_Law
Barack_Obama,Education,Harvard_Law_School
Barack_Obama,Education,Columbia_University
Donald_Trump,Education,University_of_Pennsylvania
Melania_Trump,Born_in,Slovenia
Melania_Trump,Birthdate,1970-04-26
Jill_Biden,Birthdate,1951-06-03
Jill_Biden,Born_in,Hammonton
Jill_Biden,Education,University_of_Delaware
Jill_Biden,Education,Villanova_University
Joe_Biden,Senator,Delaware
Donald_Trump,Founder,Trump_Organization
Melania_Trump,Citizenship,United_States
Melania_Trump,Marriage_Year,2005
Joe_Biden,Marriage_Year,1977
Joe_Biden,Children,Hunter_Biden
Joe_Biden,Children,Beau_Biden
Donald_Trump,Children,Donald_Trump_Jr.
Donald_Trump,Children,Ivanka_Trump
Donald_Trump,Children,Eric_Trump
Barack_Obama,Children,Malia_Obama
Barack_Obama,Children,Sasha_Obama
George_W_Bush,Born_in,New_Haven
George_W_Bush,Birthdate,1946-07-06
George_W_Bush,Vice_President,Dick_Cheney
Hillary_Clinton,Spouse,Bill_Clinton
Bill_Clinton,Born_in,Hope
Bill_Clinton,Birthdate,1946-08-19
Hillary_Clinton,Born_in,Chicago
Hillary_Clinton,Birthdate,1947-10-26
Hillary_Clinton,Secretary_of_State,United_States
Oprah_Winfrey,Born_in,Kosciusko
Oprah_Winfrey,Birthdate,1954-01-29
Oprah_Winfrey,Profession,Media_Proprietor
Oprah_Winfrey,TV_Personality,The_Oprah_Winfrey_Show
Michelle_Obama,Born_in,Chicago
Michelle_Obama,Birthdate,1964-01-17
Michelle_Obama,First_Lady,United_States
Arnold_Schwarzenegger,Born_in,Austria
Arnold_Schwarzenegger,Birthdate,1947-07-30
Arnold_Schwarzenegger,Governor,California
Kamala_Harris,Born_in,Oakland
Kamala_Harris,Birthdate,1964-10-20
Puerto_Rico,isLocatedIn,United_States
Chris_Day,isAffiliatedTo,Preston_North_End_F.C.
Bill_Lacey_(footballer),playsFor,Everton_F.C.
Czechoslovakia,participatedIn,Italian_Campaign_(World_War_II)
Laurie_Sheffield,playsFor,Rotherham_United_F.C.
Leon_Cort,playsFor,Burnley_F.C.
Peter_Gallagher,actedIn,American_Beauty_(1999_film)
John_Cofie,isCitizenOf,Belgium
Ronaldinho,wasBornIn,Brazil
Julianne_Moore,actedIn,"Crazy,_Stupid,_Love"
Jamie_Moralee,isCitizenOf,England
John_Durnin,isAffiliatedTo,Kidderminster_Harriers_F.C.
Jay_Chou,actedIn,The_Green_Hornet_(2011_film)
Medhi_Benatia,playsFor,Olympique_de_Marseille
Algeria,dealsWith,Italy
Carlton_Cuse,isCitizenOf,United_States
Glenn_Loovens,playsFor,Sheffield_Wednesday_F.C.
Alice_Cooper,hasWonPrize,Kerrang!_Awards
Jerry_Goldsmith,wroteMusicFor,Mulan_(1998_film)
Vince_Bartram,isAffiliatedTo,Southampton_F.C.
Jacob_Murphy,isAffiliatedTo,Southend_United_F.C.
Jonny_Lee_Miller,actedIn,Dark_Shadows_(film)
Stefan_Maierhofer,playsFor,Wolverhampton_Wanderers_F.C.
Ray_Milland,actedIn,Dial_M_for_Murder
Josh_Payne,isAffiliatedTo,Woking_F.C.
"Calaveras_County,_California",isLocatedIn,United_States
"Kenny_Brown_(footballer,_born_1967)",isAffiliatedTo,Huddersfield_Town_A.F.C.
Netan_Sansara,playsFor,Walsall_F.C.
Roudolphe_Douala,isCitizenOf,England
Kenny_Miller,isAffiliatedTo,Rangers_F.C.
Jonathan_Walters,isAffiliatedTo,Wrexham_A.F.C.
Jennifer_Lopez,actedIn,Maid_in_Manhattan
Rostock,isLocatedIn,Germany
Will_Atkinson,playsFor,Plymouth_Argyle_F.C.
Alfredo_Di_Stéfano,playsFor,Real_Madrid_C.F.
Pearl_Harbor,isLocatedIn,United_States
David_Aganzo,isAffiliatedTo,Rayo_Vallecano
Mickey_Rourke,isCitizenOf,Germany
Tiago_Ilori,wasBornIn,Hampstead
Richard_Money,isCitizenOf,Australia
Steve_Lomas,isAffiliatedTo,Manchester_City_F.C.
Mauricio_Molina,playsFor,Red_Star_Belgrade
Ricardo_Ferretti,isAffiliatedTo,Botafogo_de_Futebol_e_Regatas
Neil_Redfearn,isAffiliatedTo,Doncaster_Rovers_F.C.
James_Harper,isAffiliatedTo,Arsenal_F.C.
Gary_Charles,isAffiliatedTo,Birmingham_City_F.C.
Bobby_Archibald,isCitizenOf,Scotland
Jamie_Gangel,wasBornIn,New_York_City
Luigi_Pieroni,playsFor,AC_Arles-Avignon
Neil_Lennon,isAffiliatedTo,Celtic_F.C.
Grégory_Vignal,isAffiliatedTo,Rangers_F.C.
Tony_Leung_Chiu-wai,actedIn,In_the_Mood_for_Love
Kader_Mangane,isAffiliatedTo,Al-Hilal_FC
Henri_Lansbury,playsFor,Scunthorpe_United_F.C.
Cláudio_Adão,playsFor,Botafogo_de_Futebol_e_Regatas
David_Letterman,isCitizenOf,India
Phil_Starbuck,playsFor,Plymouth_Argyle_F.C.
Albert_Holmes,isAffiliatedTo,Chesterfield_F.C.
Dean_Parrett,isAffiliatedTo,Aldershot_Town_F.C.
David_Forde,isAffiliatedTo,West_Ham_United_F.C.
Michel_Kreek,isCitizenOf,Netherlands
Peter_Gilbert,playsFor,Plymouth_Argyle_F.C.
Lee_Matthews,isAffiliatedTo,Yeovil_Town_F.C.
Benjamin_Howard_Baker,isAffiliatedTo,Oldham_Athletic_A.F.C.
Joe_Roth,owns,Seattle_Sounders_FC
59th_Academy_Awards,happenedIn,Los_Angeles
Daniel_Barenboim,isCitizenOf,Spain
Osei_Sankofa,isCitizenOf,Ghana
Lucas_Barrios,playsFor,Argentinos_Juniors
Kiernan_Hughes-Mason,playsFor,Arsenal_F.C.
Darren_Purse,playsFor,West_Bromwich_Albion_F.C.
Karl_Marx,influences,Johann_Wolfgang_von_Goethe
Charlotte_Gainsbourg,actedIn,21_Grams
Alexandre_Desplat,wroteMusicFor,The_King's_Speech
Kevin_Kilbane,isAffiliatedTo,Sunderland_A.F.C.
Alison_Krauss,isCitizenOf,Italy
David_Perpetuini,isAffiliatedTo,Stevenage_F.C.
David_Livermore,playsFor,Hull_City_A.F.C.
David_Silverman,isCitizenOf,United_States
Mark_McNally,isAffiliatedTo,Stirling_Albion_F.C.
Craig_Brewster,isAffiliatedTo,Crawley_Town_F.C.
Tom_Williams,isAffiliatedTo,Preston_North_End_F.C.
Tanzania,isLocatedIn,Africa
George_Burley,playsFor,Gillingham_F.C.
Emyr_Huws,isAffiliatedTo,Huddersfield_Town_A.F.C.
Battle_of_Leipzig,isLocatedIn,Germany
Gareth_Williams,playsFor,Blackpool_F.C.
Martin_Keown,isAffiliatedTo,Reading_F.C.
Chucky_Brown,isAffiliatedTo,Cleveland_Cavaliers
Samuel_Goldwyn_Films,isLocatedIn,United_States
Deluge,happenedIn,Dutch_Republic
Yago_Fernández,wasBornIn,Lisbon
Tyrone_Barnett,isAffiliatedTo,Southend_United_F.C.
Rolando_Bianchi,isAffiliatedTo,Cagliari_Calcio
Kevin_Rapley,wasBornIn,"Reading,_Berkshire"
Rickie_Lambert,isAffiliatedTo,Macclesfield_Town_F.C.
Habib_Bamogo,playsFor,Olympique_de_Marseille
Fraser_Forster,isAffiliatedTo,Stockport_County_F.C.
Scott_Vernon,playsFor,Oldham_Athletic_A.F.C.
Davy_Walsh,playsFor,Walsall_F.C.
San_Francisco_Art_Institute,isLocatedIn,San_Francisco
Walter_Becker,isCitizenOf,United_States
Matthew_Upson,isAffiliatedTo,Crystal_Palace_F.C.
Steve_Morrow,playsFor,Watford_F.C.
Craig_Armstrong,isCitizenOf,England
Habib_Bamogo,playsFor,FC_Nantes
Matthew_McConaughey,isCitizenOf,Sweden
Antoine_Hey,playsFor,Anorthosis_Famagusta_FC
Lee_Canoville,isCitizenOf,England
Amarildo_Tavares_da_Silveira,isAffiliatedTo,ACF_Fiorentina
"Jackson,_Mississippi",isLocatedIn,Mississippi
Adam_Bolder,isAffiliatedTo,Millwall_F.C.
Guess_Who's_Coming_to_Dinner,isLocatedIn,United_States
Alex_McCulloch,playsFor,Middlesbrough_F.C.
Robbie_Stockdale,isAffiliatedTo,Darlington_F.C.
John_Durnin,playsFor,Port_Vale_F.C.
André_Bikey,wasBornIn,Douala
Carly_Simon,wasBornIn,The_Bronx
Naomi_Campbell,isCitizenOf,United_States
Ian_Muir,isAffiliatedTo,Darlington_F.C.
Stewart_Littlewood,playsFor,Chesterfield_F.C.
Alan_Silvestri,isCitizenOf,United_States
John_Oster,isAffiliatedTo,Everton_F.C.
Jake_Sedgemore,isAffiliatedTo,Hednesford_Town_F.C.
Scott_McDonald,wasBornIn,Melbourne
Gavin_Strachan,isAffiliatedTo,Motherwell_F.C.
"Fred_White",playsFor,Sheffield_Wednesday_F.C.
Gavin_Williams,isAffiliatedTo,Hereford_United_F.C.
Gary_Caldwell,playsFor,Derby_County_F.C.
Martin_Phillips,isAffiliatedTo,Torquay_United_F.C.
Jordan_Rose,playsFor,A.F.C._Bournemouth
Jack_Haines,isAffiliatedTo,West_Bromwich_Albion_F.C.
Arthur_Miller,hasWonPrize,Laurence_Olivier_Award
Kevin_Betsy,playsFor,A.F.C._Bournemouth
Mark_Bresciano,playsFor,S.S._Lazio
Tom_Hanks,actedIn,A_League_of_Their_Own
Stephen_Harper,wasBornIn,Toronto
Tim_Ryan,playsFor,Doncaster_Rovers_F.C.
Patricia_Clarkson,actedIn,Friends_with_Benefits_(film)
Angelo_Sormani,playsFor,Santos_FC
Terry_Curran,playsFor,Huddersfield_Town_A.F.C.
Gold_Coast,isLocatedIn,Queensland
Lena_Horne,hasWonPrize,Grammy_Award
Gilles_Deleuze,influences,Michel_Foucault
"Newton,_Massachusetts",isLocatedIn,Massachusetts
Gene_Hackman,actedIn,Get_Shorty
Mark_Tyler_(footballer),playsFor,Yeovil_Town_F.C.
Scott_Canham,playsFor,West_Ham_United_F.C.
British_Columbia,hasCapital,"Victoria,_British_Columbia"
Henk_ten_Cate,isCitizenOf,Netherlands
Jamie_Cureton,playsFor,Cheltenham_Town_F.C.
